What if we have Meta GPT? From Content Singularity to Human-Metaverse Interaction in AIGC Era

The global metaverse development is facing a "cooldown moment", while the academia and industry attention moves drastically from the Metaverse to AI Generated Content (AIGC) in 2023. Nonetheless, the current discussion rarely considers the connection between AIGCs and the Metaverse. We can imagine the Metaverse, i.e., immersive cyberspace, is the black void of space, and AIGCs can simultaneously offer content and facilitate diverse user needs. As such, this article argues that AIGCs can be a vital technological enabler for the Metaverse. The article first provides a retrospect of the major pitfall of the metaverse applications in 2022. Second, we discuss from a user-centric perspective how the metaverse development will accelerate with AIGCs. Next, the article conjectures future scenarios concatenating the Metaverse and AIGCs. Accordingly, we advocate for an AI-Generated Metaverse (AIGM) framework for energizing the creation of metaverse content in the AIGC era.

==> TODO.txt <==
1. the structure of the paper seems rather unclear, and some content is redundant.

Generally, the content of your paper is strong, and can benefit from merging and reorganizing. You could take Figure 2 as your guideline to structure your content.

2. XXX Add more metrics to your argumentation. 

For instance, why are XR applications having stringent requirements? How big are typical XR acquisitions. You refer to the minimum of 60FPS requirement, however, you do not mention that point clouds can be massive in size, ergo difficult to transmit real-time. Your XROS could then be pivotal for such applications, because it provides a proper framework and distribution of processes that cater for streaming massive contents.


3. XXX Section 7 could be improved with stronger discussions. 

For instance, the links to current standards in volumetric content (e.g. MPEG, AOM) or mobile networks (e.g.3GPP) are absent in your considerations.

4. While the challenges presented in this paper are quite interesting to go over, they are unfortunately not placed in context of existing OS and middleware techniques.

XXX For instance, while the comment about exposing detected feature points is interesting, the reader is left wondering whether this has been attempted in existing low-end sensing platforms or in robotics, and about the tradeoffs associated with moving this capability to the OS level. 

Different algorithms process different features, using different methods. How will this flexibility be accommodated at the OS level, and what will be the associated tradeoffs? (Perhaps lack of flexibility? Programming complexity?) 

Similarly, while the networking challenges of XR are well-outlined in the write-up, its not clear which OS primitives exist for similar challenges in related technologies (mobile devices, or, in the case of shared XR experiences, robotics, where robots also build a shared map of the environment) and how the proposed architecture builds on the current practice.

XXX The paper would be much stronger if it was building a case for XROS based on the evidence of architectural decisions made in modern OSs, for different device types and classes. 

XXX The manuscript is also missing an overview of current XR systems and the OSes they are running on. Many of them are not running on vanilla OSes like Linux or Windows. Do these OSes (which often run on mobile platforms) already support some of the architectural components highlighted in this manuscript?

XXX 5. Additionally, if a new OS is the focus of the paper, relating what is proposed to the material that appears at OSDI, SOSP, and HotOS would be very helpful to see. As-stated, the novelty, the importance, and the correctness of what is proposed in the paper does not come across as grounded in the areas one would expect to see.

XXX 6. One would think that XR applications would mostly run on untethered, battery-powered devices. This raises the question of why power efficiency is not one of the major design objectives for an XROS?


Minor comments:

- XXX The paper is missing a clear definition of the term "Metaverse". It's a  "thing" that is currently materializing, but there exist many interpretations and definitions of the term. Therefore, a clear definition by the authors is required.

- XXX P. 1, l. 49: I don't think that XR applications are often run in compartmentalized fashion. Many are built on engines like Unity or Unreal which are platform overarching.

- P. 2,  l. 39: Games also handle models as a shared resource. What is different in the case of XR and what can be adopted from the gaming world?

-XXX P. 3, l. 36: Specialized chips are already used in mobile OSes. It would be important for the authors to explain what would need to be particularly different for XROS.

- XXX P.  4, l. 10: "mobile OSes based on Unix". Please reference the once you have in mind here.

- XXX P. 5, l. 3: "Environment understanding in networked scenarios". Why is caching not a mechanism that could be used to reduce latency?

- XXXP. 5, l. 28: "nearby devices" should be more precisely specified. What distance is between nearby devices? Are they all served from one base station or served from the same edge server?

- XXX P.5 : Figure 3 needs more explanation. Someone not familiar with 5G will not understand that figure and the current, very brief explanation.

- XXX P.6, l. 42: There is no clear specification of the "city-wide requirements" given. Whithout that information, it is not clear why interdisciplinary efforts are required. In addition, it would be good to mention what disciplines should be involved in these efforts.

- XXX P.8, l. 39: Please provide references for privacy-enhancing technologies.

- XXX P.8 l.20: "XOR" should be "XROS"

- XXX P. 10,  l. 50: "Prioritise"

